LambdaLens: Auditing a Representation-Changing Hyperparameter in Graph Neighbor Embedding

Changing a graph embedding parameter can change what the layout represents. In SG-t-SNE-$\Pi$, the rescaling parameter $\lambda$ changes the probability assigned to each neighbor before optimization begins. We introduce LambdaLens to trace that change from individual edges to the resulting layout. For nodes with at least two neighbors, we derive a normalized power path. When the original weights are unequal, the number of neighbors determines where the weights become uniform and where their ordering reverses. Near $\lambda=1$, the rate of change in each edge probability depends on its surprisal relative to the neighborhood entropy. To measure the geometric effect, we vary $\lambda$ while holding the input graph, initialization, random seed, and optimizer settings fixed. Across six graphs, some layouts continue to move as $\lambda$ increases, others stabilize early, and others barely move. PubMed has the widest relative spread in node degree, yet its layout changes little. On four datasets with class labels, four probes recover 98.48-100% of the best label-fidelity score on a 16-value grid, using 75% fewer evaluations. In a six-dataset comparison, SG-t-SNE-$\Pi$ attains the highest observed primary score on four datasets and ranks among the top three on all six. On Citeseer, four probes come close to the dense-grid optimum, yet PHATE better preserves class structure, making a change of embedding pipeline worth considering on that graph. ```

==> images/data/sens_alpha_cora.csv <==
value,mean,std
1.0,0.93864,0.00187
5.0,0.95147,0.01417
12.0,0.97214,0.00502
20.0,0.96098,0.00557
50.0,0.93860,0.01542


==> images/data/sens_alpha_mnist_knn.csv <==
value,mean,std
1.0,0.97594,0.00414
5.0,0.98298,0.00341
12.0,0.98531,0.00454
20.0,0.98688,0.00351
50.0,0.98508,0.00193


==> images/data/sens_alpha_pbmc.csv <==
value,mean,std
1.0,0.96163,0.01032
5.0,0.98233,0.00076
12.0,0.98693,0.00021
20.0,0.98543,0.00415
50.0,0.96697,0.00261


==> images/data/sens_k_knn_mnist_knn.csv <==
value,mean,std
5,0.98065,0.00532
10,0.98872,0.00069
15,0.99019,0.00170
30,0.99017,0.00086
50,0.98790,0.00268


==> images/data/sens_niter_cora.csv <==
value,mean,std
500,0.97202,0.00501
1000,0.97214,0.00502
2000,0.97182,0.00512
4000,0.97235,0.00436
8000,0.97212,0.00360


==> images/data/sens_niter_mnist_knn.csv <==
value,mean,std
500,0.98430,0.00588
1000,0.98531,0.00454
2000,0.98553,0.00451
4000,0.98611,0.00416
8000,0.98588,0.00414


==> images/data/sens_niter_pbmc.csv <==
value,mean,std
500,0.98458,0.00017
1000,0.98693,0.00021
2000,0.98670,0.00020
4000,0.98697,0.00010
8000,0.98673,0.00018


==> images/data/sens_perplexity_cora.csv <==
value,mean,std
10,0.86942,0.00822
20,0.87163,0.00609
30,0.87010,0.00590
50,0.87938,0.00415
80,0.87406,0.00314
120,0.76035,0.02033


==> images/data/sens_perplexity_mnist_knn.csv <==
value,mean,std
10,0.98205,0.00358
20,0.98534,0.00522
30,0.97987,0.00586
50,0.98090,0.00420
80,0.98343,0.00239
120,0.98674,0.00246

